Guarding Barlow Twins Against Overfitting with Mixed Samples

Self-supervised Learning (SSL) aims to learn transferable feature representations for downstream applications without relying on labeled data. The Barlow Twins algorithm, renowned for its widespread adoption and straightforward implementation compared to its counterparts like contrastive learning methods, minimizes feature redundancy while maximizing invariance to common corruptions. Optimizing for the above objective forces the network to learn useful representations, while avoiding noisy or constant features, resulting in improved downstream task performance with limited adaptation. Despite Barlow Twins' proven effectiveness in pre-training, the underlying SSL objective can inadvertently cause feature overfitting due to the lack of strong interaction between the samples unlike the contrastive learning approaches. From our experiments, we observe that optimizing for the Barlow Twins objective doesn't necessarily guarantee sustained improvements in representation quality beyond a certain pre-training phase, and can potentially degrade downstream performance on some datasets. To address this challenge, we introduce Mixed Barlow Twins, which aims to improve sample interaction during Barlow Twins training via linearly interpolated samples. This results in an additional regularization term to the original Barlow Twins objective, assuming linear interpolation in the input space translates to linearly interpolated features in the feature space. Pre-training with this regularization effectively mitigates feature overfitting and further enhances the downstream performance on CIFAR-10, CIFAR-100, TinyImageNet, STL-10, and ImageNet datasets. The code and checkpoints are available at: https://github.com/wgcban/mix-bt.git

==> figs/knn-cifar10-bt-mixup.csv <==
5,46.5,49.7,43.3,51.3
11,54.0,58.2,52.6,58.3
17,60.1,63.5,57.7,64.8
23,62.0,67.6,62.9,68.0
29,66.4,70.7,65.4,70.2
35,68.3,73.0,67.5,73.7
41,69.7,74.9,70.0,75.3
47,71.5,76.2,71.7,76.3
53,71.1,77.1,72.8,77.8
59,73.8,77.7,74.6,79.0
65,73.9,79.5,76.0,79.7
71,75.0,80.0,75.9,81.3
77,74.7,80.5,77.4,81.6
83,76.6,81.2,77.8,82.4
89,77.1,81.3,78.3,83.3
95,77.1,82.3,79.2,83.1
101,77.5,82.2,79.6,83.9
107,78.2,82.4,80.3,84.2
113,78.3,82.9,80.8,84.5
119,78.4,83.2,80.9,85.1
125,79.5,84.0,80.8,85.3
131,79.1,84.4,81.4,85.7
137,79.8,84.9,81.8,85.6
143,80.0,85.0,82.2,86.1
149,80.4,84.9,82.7,86.1
155,80.6,85.5,82.5,86.3
161,80.8,85.1,82.9,86.9
167,81.1,85.6,83.2,86.6
173,81.1,85.9,83.1,86.8
179,81.6,86.0,83.8,86.8
185,81.7,86.0,83.6,87.5
191,82.2,86.5,83.7,86.9
197,82.3,86.4,84.2,87.1
203,82.3,86.3,84.7,87.4
209,82.1,87.3,84.4,87.5
215,82.5,87.1,84.6,88.0
221,82.9,86.6,84.2,87.5
227,83.0,87.1,84.6,87.8
233,83.0,87.1,84.8,87.9
239,82.7,87.1,85.1,87.9
245,82.9,87.6,84.9,87.6
251,83.7,87.4,85.3,87.9
257,83.4,87.8,85.5,88.1
263,83.4,87.7,85.3,88.1
269,84.0,87.7,85.4,88.3
275,84.0,88.2,85.3,88.2
281,83.8,88.2,85.6,88.1
287,83.9,87.9,86.1,87.7
293,84.2,88.2,86.1,88.2
299,83.9,88.0,86.2,88.6
305,83.8,87.8,85.6,88.5
311,84.2,88.0,86.6,88.3
317,84.4,88.3,86.3,88.4
323,84.6,88.1,86.4,88.5
329,84.1,88.1,86.5,88.4
335,84.4,88.9,86.5,89.0
341,85.1,88.8,86.4,88.7
347,84.7,88.6,86.7,88.6
353,84.8,88.7,86.4,88.7
359,84.7,89.0,86.7,88.4
365,85.0,88.7,86.7,89.2
371,84.8,88.7,86.6,88.6
377,84.9,88.9,87.4,89.0
383,85.1,89.2,87.2,88.6
389,85.2,88.9,87.0,88.6
395,85.4,88.9,87.1,88.7
401,85.6,89.2,87.0,88.6
407,85.5,89.1,86.8,88.5
413,85.8,88.9,87.4,89.0
419,85.4,89.2,87.3,88.9
425,85.9,89.1,87.4,89.0
431,85.7,89.3,86.9,88.6
437,85.7,89.3,87.3,89.1
443,85.7,89.2,87.5,89.0
449,85.8,89.3,87.1,88.6
455,85.9,89.4,87.6,88.7
461,86.2,89.3,87.1,88.6
467,86.0,89.4,87.6,89.1
473,86.1,89.4,87.6,88.9
479,85.8,89.2,87.6,88.9
485,86.2,89.1,87.9,88.9
491,86.3,89.2,87.2,88.9
497,85.9,89.2,88.0,89.1
503,86.4,89.3,87.8,88.7
509,86.4,89.6,88.0,89.0
515,86.3,89.3,87.9,89.2
521,86.3,89.3,87.8,89.1
527,86.4,89.2,87.7,89.1
533,86.6,89.6,87.6,88.7
539,86.5,89.6,88.0,89.4
545,86.7,89.6,87.9,89.2
551,86.8,90.0,88.2,89.3
557,86.6,89.7,88.1,89.2
563,86.6,89.8,88.3,89.2
569,87.1,89.8,88.5,89.4
575,86.8,89.9,87.8,89.1
581,86.6,89.7,88.2,89.3
587,87.0,89.8,88.3,89.3
593,87.0,89.8,88.3,89.2
599,87.1,89.7,88.4,89.5
605,86.6,90.0,87.9,89.1
611,86.8,90.0,88.1,89.2
617,86.9,89.9,88.3,89.1
623,86.8,90.0,88.2,89.1
629,86.8,89.9,88.4,89.0
635,87.4,89.7,88.5,89.1
641,86.8,90.2,88.5,88.8
647,87.2,90.0,88.4,89.2
653,87.0,89.9,88.5,89.1
659,87.3,90.0,88.8,89.3
665,87.5,90.2,88.3,89.1
671,87.0,89.9,88.5,89.0
677,86.8,90.0,88.4,89.2
683,87.1,89.8,88.5,89.3
689,87.0,89.8,88.1,89.4
695,87.8,90.3,88.8,89.1
701,87.7,90.3,88.5,89.1
707,87.5,90.2,88.6,89.1
713,87.3,90.3,88.8,89.0
719,87.7,89.7,89.1,89.3
725,87.9,89.9,88.6,89.3
731,87.8,90.5,88.7,89.3
737,87.5,90.4,88.6,89.2
743,87.7,89.9,88.5,89.5
749,87.6,90.5,88.9,89.2
755,88.0,90.3,88.8,89.2
761,87.7,90.3,88.5,89.1
767,87.4,90.3,88.7,89.1
773,87.7,90.4,89.0,89.0
779,87.7,90.2,88.5,88.9
785,87.6,90.6,89.0,89.7
791,87.9,90.4,88.8,89.3
797,87.6,90.1,89.0,89.2
803,87.6,90.5,89.0,89.6
809,87.7,90.3,89.1,89.0
815,88.0,90.2,89.0,89.6
821,87.8,90.7,88.9,89.8
827,87.9,90.2,88.8,89.4
833,88.0,90.5,88.9,89.3
839,87.9,90.6,88.7,89.2
845,88.1,90.4,89.0,89.3
851,87.7,90.5,89.1,89.4
857,87.8,90.4,88.8,89.5
863,88.1,90.5,88.6,89.0
869,87.5,90.6,88.8,89.5
875,88.0,90.7,88.8,89.6
881,87.8,90.4,89.1,89.3
887,87.8,90.6,89.1,89.3
893,88.1,90.6,89.1,89.1
899,88.1,90.9,89.2,89.3
905,88.0,90.8,89.1,89.2
911,88.1,90.5,88.9,89.2
917,88.2,90.8,89.3,89.5
923,87.9,90.6,89.4,89.4
929,88.2,90.3,89.1,89.6
935,87.9,90.7,88.9,89.4
941,88.1,90.6,89.0,89.6
947,88.2,90.6,89.0,89.3
953,88.4,90.5,89.2,89.4
959,88.4,90.8,89.2,89.5
965,87.9,90.6,89.3,89.3
971,87.8,90.5,89.2,89.2
977,88.3,90.4,89.3,89.5
983,88.1,90.6,88.8,89.3
989,88.1,90.5,89.6,89.5
995,88.5,90.5,89.3,89.0
1001,88.3,90.6,89.1,89.4
1007,88.6,90.7,89.3,89.4
1013,88.3,90.6,88.8,89.3
1019,88.2,90.6,88.9,89.3
1025,88.5,90.6,89.2,89.3
1031,88.3,90.5,88.9,89.1
1037,88.3,90.5,89.3,89.3
1043,88.4,90.4,89.1,89.4
1049,88.7,90.8,89.2,89.4
1055,88.1,90.7,89.3,89.6
1061,88.3,90.7,89.5,89.3
1067,88.5,90.7,89.2,89.4
1073,88.3,90.7,89.4,89.5
1079,88.5,90.7,89.3,89.2
1085,88.0,90.9,89.1,89.0
1091,88.1,90.9,89.1,89.4
1097,87.9,90.8,89.4,89.7
1103,88.4,90.9,89.2,89.5
1109,88.1,90.7,88.9,89.5
1115,88.4,90.8,89.2,89.2
1121,88.3,90.7,89.2,89.6
1127,88.4,91.0,89.2,89.3
1133,88.5,90.5,89.5,89.5
1139,88.7,90.8,89.5,89.8
1145,88.6,90.7,89.3,89.4
1151,88.4,90.7,89.4,89.2
1157,88.3,90.6,89.3,89.8
1163,88.5,90.7,89.1,89.5
1169,88.2,90.9,89.5,89.6
1175,88.7,90.8,89.4,89.8
1181,88.2,90.7,89.2,89.7
1187,88.1,90.9,89.4,89.4
1193,88.5,90.9,89.3,89.6
1199,88.6,,89.3,89.5

==> figs/knn-cifar10-bt-top1.csv <==
5,45.0,52.9,52.6,44.8
11,53.5,60.8,59.4,52.1
17,56.9,65.2,64.9,59.4
23,62.8,68.8,67.8,64.3
29,65.0,70.9,70.4,68.5
35,66.1,71.8,71.3,70.3
41,68.1,73.1,73.1,71.9
47,68.4,73.9,74.0,72.8
53,69.3,74.9,75.6,74.0
59,69.4,75.9,76.5,74.9
65,70.4,76.7,77.5,76.4
71,71.2,77.3,77.5,77.5
77,72.1,78.0,79.1,77.9
83,72.7,79.1,79.4,79.0
89,73.1,79.6,80.3,79.8
95,73.4,80.2,80.4,80.1
101,74.3,79.8,80.8,80.3
107,74.8,80.7,81.6,80.8
113,75.3,81.7,81.6,81.8
119,75.2,81.7,82.0,82.3
125,75.4,81.7,82.8,82.4
131,75.8,82.6,82.7,82.5
137,76.3,83.1,83.5,83.1
143,76.8,82.6,83.5,83.1
149,75.8,83.3,83.9,83.3
155,77.1,83.6,83.9,84.1
161,77.5,83.6,83.5,83.7
167,77.7,83.7,83.4,84.0
173,77.5,84.2,83.7,83.8
179,78.1,84.4,84.5,84.6
185,78.6,84.7,84.5,84.7
191,78.4,85.1,84.7,84.5
197,78.8,84.7,84.7,84.7
203,79.2,85.0,85.0,84.9
209,78.9,85.2,84.9,84.9
215,78.9,85.6,85.5,85.0
221,79.4,85.6,85.2,84.6
227,79.6,85.4,85.4,84.7
233,79.5,85.3,85.6,85.0
239,80.2,85.9,85.4,85.0
245,79.6,86.3,85.4,85.2
251,80.4,86.4,86.1,85.4
257,80.7,86.2,85.6,85.2
263,79.8,86.0,85.7,85.4
269,80.6,86.1,85.7,85.4
275,81.0,86.1,85.9,85.2
281,80.8,86.3,86.1,85.3
287,81.2,86.4,86.2,85.6
293,81.4,86.2,85.9,86.2
299,81.4,86.3,86.2,85.7
305,81.7,86.6,85.9,85.5
311,81.6,86.1,85.8,85.6
317,81.5,86.7,86.1,85.6
323,82.1,86.9,86.0,85.7
329,82.0,86.8,86.2,85.8
335,81.8,86.7,86.3,86.0
341,82.1,86.8,86.4,85.9
347,82.6,86.8,86.4,85.8
353,82.1,86.9,86.1,85.9
359,82.7,86.8,86.3,85.6
365,82.5,86.8,86.5,86.0
371,83.0,86.9,86.2,86.0
377,82.8,86.9,86.5,86.0
383,82.9,86.8,86.5,85.7
389,83.2,86.8,86.3,85.9
395,82.7,86.9,86.2,86.0
401,83.0,86.6,86.2,86.0
407,83.2,86.9,86.3,86.4
413,83.2,87.3,86.3,85.9
419,82.9,86.8,86.3,85.8
425,83.1,87.1,86.0,85.7
431,83.5,87.2,86.1,85.8
437,83.5,87.0,86.2,85.8
443,83.4,87.1,86.1,86.2
449,83.8,87.2,85.8,86.3
455,83.8,86.8,86.2,85.8
461,83.3,86.8,85.8,85.9
467,83.7,86.9,86.0,85.9
473,83.7,87.0,86.6,85.4
479,84.1,87.1,86.0,85.9
485,84.1,87.2,85.9,85.8
491,84.4,86.8,85.8,85.8
497,83.5,87.1,85.9,85.7
503,83.9,87.3,85.8,85.8
509,84.0,86.8,86.3,85.2
515,83.8,87.2,86.2,85.8
521,84.6,87.2,85.8,86.1
527,83.6,87.3,86.1,85.7
533,84.1,87.2,85.8,85.4
539,84.1,87.1,85.9,85.6
545,84.1,87.4,86.0,85.9
551,84.2,87.1,86.3,85.7
557,83.9,87.4,86.0,85.5
563,84.0,87.2,86.2,85.5
569,84.4,87.1,86.0,85.4
575,83.9,87.1,86.0,85.8
581,84.5,87.1,85.8,85.7
587,84.4,87.2,86.0,85.4
593,84.5,87.0,85.8,85.2
599,84.7,87.1,85.8,85.3
605,84.5,87.2,85.3,85.4
611,84.5,87.4,85.5,85.0
617,84.5,87.4,85.8,85.3
623,84.7,87.4,85.7,85.4
629,84.8,87.1,85.5,85.2
635,84.5,87.2,85.4,85.1
641,84.9,87.1,85.9,84.8
647,84.6,86.9,85.3,85.3
653,85.0,86.8,85.3,85.3
659,84.8,86.9,85.5,85.3
665,84.5,87.0,84.9,85.6
671,85.2,87.2,85.2,85.0
677,84.7,87.2,85.3,85.8
683,85.1,86.9,85.6,85.2
689,85.0,87.0,85.4,84.6
695,85.0,87.1,85.5,84.9
701,85.0,87.2,85.6,85.0
707,85.2,87.0,85.8,85.4
713,85.1,87.5,85.8,85.0
719,84.9,87.4,85.6,85.1
725,85.0,87.5,85.4,85.0
731,84.8,87.2,85.5,85.3
737,85.0,86.9,85.2,84.4
743,84.8,87.2,85.1,85.0
749,85.1,87.2,85.4,84.7
755,85.0,87.2,85.2,85.2
761,84.8,87.1,85.2,85.1
767,85.1,87.3,84.7,84.9
773,84.8,87.2,84.9,84.4
779,85.1,87.4,85.2,84.8
785,85.3,87.0,85.4,85.1
791,85.3,87.2,84.6,85.3
797,85.1,87.0,84.8,84.8
803,85.4,86.9,85.2,84.9
809,85.1,86.9,85.3,84.3
815,85.3,86.8,84.9,84.2
821,84.9,87.2,84.8,84.7
827,85.7,86.7,84.8,84.1
833,85.3,87.2,85.0,84.6
839,85.3,87.2,84.4,84.3
845,85.0,87.3,84.8,84.5
851,85.6,86.9,84.4,84.7
857,85.7,86.9,84.6,84.8
863,85.3,87.1,84.6,84.4
869,85.2,86.8,84.9,84.5
875,85.9,86.7,84.5,84.5
881,85.6,87.0,84.3,84.2
887,85.5,87.1,83.9,84.8
893,85.3,86.8,84.3,84.3
899,85.6,87.1,84.4,84.2
905,85.1,87.1,84.1,84.4
911,85.3,87.3,84.3,84.4
917,85.4,86.7,84.0,84.3
923,86.1,86.9,83.5,84.5
929,85.6,87.0,84.0,84.2
935,85.3,86.5,83.4,84.1
941,85.1,86.8,84.7,84.5
947,85.1,87.0,83.8,84.2
953,85.5,86.3,83.6,84.5
959,85.5,86.4,83.8,84.6
965,85.5,86.6,83.9,84.3
971,85.5,86.9,84.3,84.4
977,85.6,86.9,84.2,84.2
983,85.7,87.0,83.8,84.6
989,85.4,86.9,84.2,84.3
995,85.3,86.8,83.8,84.2
1001,85.6,87.0,83.8,84.4
1007,85.4,86.7,83.4,84.6
1013,85.6,86.5,83.8,84.3
1019,86.0,86.7,83.6,84.1
1025,85.5,86.4,83.3,83.4
1031,85.7,86.2,83.2,83.8
1037,85.5,86.5,83.3,83.6
1043,85.1,86.4,83.2,83.7
1049,85.9,86.4,82.9,83.9
1055,85.6,86.4,83.1,83.5
1061,85.4,86.6,83.1,83.4
1067,85.4,86.5,83.0,83.6
1073,85.6,86.4,82.9,83.3
1079,85.6,86.7,82.9,83.8
1085,85.4,86.2,83.4,83.5
1091,85.2,86.3,83.3,83.6
1097,85.5,86.5,82.9,84.0
1103,85.4,86.3,82.7,83.5
1109,85.3,86.0,82.9,83.2
1115,85.9,86.2,82.8,84.1
1121,85.8,86.0,82.8,83.9
1127,85.6,86.4,82.2,83.7
1133,85.7,86.3,82.4,83.6
1139,85.8,86.2,83.0,84.2
1145,85.8,86.1,81.7,83.2
1151,85.6,86.0,82.4,83.6
1157,85.9,85.8,81.5,83.4
1163,85.6,85.9,82.4,83.2
1169,85.4,85.8,81.9,84.0
1175,86.0,85.9,82.0,83.4
1181,85.9,85.6,82.2,83.2
1187,85.5,86.1,82.1,82.7
1193,85.8,85.9,81.9,83.1
1199,85.4,,,83.5

==> figs/knn-cifar10-simclr.csv <==
23,69.6
47,76.3
71,79.4
95,81.1
119,82.7
143,83.7
167,84.1
191,84.6
215,85.3
239,85.8
263,86.1
287,86.4
311,86.4
335,86.6
359,86.5
383,87.4
407,86.6
431,87.2
455,87.0
479,87.8
503,87.6
527,87.9
551,87.5
575,87.1
599,87.3
623,87.5
647,87.6
671,87.5
695,87.4
719,88.0
743,88.1
767,87.7
791,87.7
815,87.5
839,87.5
863,88.3
887,88.1
911,88.4
935,88.1
959,88.1
983,88.0
1007,88.2
1031,88.3
1055,87.6
1079,88.1
1103,88.2
1127,88.2
1145,89.1
1151,89.2
1157,89.0
1163,89.0
1169,89.2
1175,89.3
1181,89.1
1187,89.2
1193,89.2
1199,88.9
1200,88.9

==> figs/knn-cifar100-bt.csv <==
5,17.21,22.440000000000000,22.57,9.41
11,21.93,27.810000000000000,28.26,18.33
17,23.79,30.520000000000000,31.44,23.16
23,25.570000000000000,32.48,32.87,27.190000000000000
29,26.08,34.9,35.100000000000000,31.28
35,26.980000000000000,35.870000000000000,36.920000000000000,33.78
41,28.360000000000000,38.17,38.26,35.79
47,28.73,39.01,39.660000000000000,37.170000000000000
53,29.600000000000000,40.82,40.910000000000000,39.01
59,30.59,41.03,42.14,40.01
65,31.34,42.200000000000000,44.06,41.32
71,32.15,43.53,43.88,42.19
77,31.94,44.5,44.940000000000000,43.72
83,32.49,45.15,45.92,44.34
89,33.48,46.29,46.6,45.42
95,32.04,46.740000000000000,47.200000000000000,46.130000000000000
101,35.33,47.760000000000000,48.11,46.64
107,34.56,47.39,48.43,47.260000000000000
113,36.03,48.47,48.76,48.04
119,36.75,48.47,49.07,48.64
125,36.920000000000000,49.07,50,48.730000000000000
131,36.19,49.84,49.87,48.730000000000000
137,36.43,50.12,50.83,50.06
143,38.22,50.46000000000000,51.15,50.17
149,38.46,51.44,51.73,50.260000000000000
155,38.3,51.07000000000000,51.21,50.62
161,39.32,51.850000000000000,51.9,51.26000000000000
167,40.03,51.67,52.33,51.370000000000000
173,39.98,52.370000000000000,52.61,51.72
179,40.17,53.03,52.44,52.2
185,38.96,52.64,53.03,52.670000000000000
191,40.410000000000000,52.790000000000000,53.7,52.740000000000000
197,40.910000000000000,53,54.14,52.32
203,40.1,53.33,53.560000000000000,52.89
209,41.32,53.510000000000000,53.74,52.68000000000000
215,41.29,53.44,54.230000000000000,53.28000000000000
221,41.5,53.900000000000000,53.460000000000000,53.350000000000000
227,41.31,54.08,54.340000000000000,53.2
233,42.620000000000000,54.690000000000000,54.670000000000000,53.59
239,42.57,54.280000000000000,54.42,53.190000000000000
245,43.33,54.460000000000000,54.49,53.900000000000000
251,43.18,54.800000000000000,54.37,53.97
257,43.170000000000000,54.270000000000000,54.460000000000000,53.770000000000000
263,43.33,54.68000000000000,54.880000000000000,54.48
269,43.3,55.08,54.59,54.09
275,43.93,55.490000000000000,54.85,54.26
281,43.69,55.43,54.71,54.230000000000000
287,42.89,55.63,55.010000000000000,54.120000000000000
293,43.82,55.25,54.84,54.24
299,43.9,56.010000000000000,55.270000000000000,54.170000000000000
305,43.75,55.400000000000000,54.450000000000000,54.6
311,44.51,55.82,55.07000000000000,54.57000000000000
317,44.32,56.03,54.86,54.1
323,44.79,55.590000000000000,54.98,54.76
329,44.97,56.40000000000000,54.87,55.02
335,44.86,56.54,55.24,55.170000000000000
341,44.72,56.510000000000000,55.170000000000000,55.07000000000000
347,45.37,56.46,54.76,55.25
353,44.76,56.68,55.34,55.39000000000000
359,45.24,56.32,55.58,54.7
365,45.72,56.61000000000000,54.76,55.52
371,46.130000000000000,56.270000000000000,55.42,55.64
377,45.61,57.02,55.58,55.18000000000000
383,46.300000000000000,56.85,55.47,55.230000000000000
389,45.56,56.8,55.47,55.560000000000000
395,45.910000000000000,56.13,55.07000000000000,55.64
401,46.340000000000000,56.55,55.43,55.54
407,45.94,56.600000000000000,55.44,55.800000000000000
413,46.42,56.700000000000000,55.86,55.31
419,45.880000000000000,57.200000000000000,56.15,55.490000000000000
425,46.48,56.74,55.68000000000000,55.83
431,46.590000000000000,57.100000000000000,55.380000000000000,55.45
437,46.45,57.17,55.7,55.560000000000000
443,46.42,57.14,55.94,55.19
449,46.64,56.330000000000000,56.090000000000000,55.24
455,46.33,56.780000000000000,56.36,54.93
461,47.4,57.69,56.08,55.32
467,47.39,57.13,55.800000000000000,55.29000000000000
473,47,57.52,56.03,55.03
479,47.46,57.4,56.090000000000000,55.29000000000000
485,47.54,57.06,55.800000000000000,54.93
491,47.36,57.19,55.68000000000000,55.65
497,47.56,57.29,56.16,55.120000000000000
503,46.93,57.19,56.230000000000000,55.57
509,47.73,57.36,56.16,55.39000000000000
515,43.93,57.330000000000000,55.490000000000000,55.57
521,46.650000000000000,57.380000000000000,56.07,55.48
527,47.19,57.37,55.97,55.39000000000000
533,47.260000000000000,57.3,55.44,55.07000000000000
539,47.61,56.98,56.07,55.48
545,47.82,57.08,56.15,55.910000000000000
551,47.48,57.330000000000000,55.60000000000000,55.910000000000000
557,48.11,57.58,56.10000000000000,55.47
563,47.97,57.620000000000000,55.720000000000000,56.03
569,47.03,57.57,55.45,55.300000000000000
575,46.85,57.550000000000000,55.87,55.39000000000000
581,47.840000000000000,57.92,56.170000000000000,55.08
587,48.010000000000000,57.66,56.24,55.300000000000000
593,48.06,57.32000000000000,56.57,55.490000000000000
599,48.1,57.490000000000000,56.08,55.46
605,47.67,57.25,56.46,55.490000000000000
611,47.620000000000000,57.67,55.75,55.14
617,48.41,57.42,55.620000000000000,55.26
623,47.71,57.550000000000000,56.410000000000000,55.280000000000000
629,47.06,58.050000000000000,55.48,55.090000000000000
635,47.660000000000000,58.040000000000000,55.57,55.22
641,47.980000000000000,58.06,54.82,55.02
647,48.05,57.85,55.730000000000000,55.42
653,47.92,57.590000000000000,55.510000000000000,55.08
659,46.800000000000000,57.65,55.83,55.2
665,47.73,58.06,56.00000000000000,55.55
671,47.42,57.58,56.00000000000000,55.54
677,47.69,58.090000000000000,56.15,55.42
683,47.510000000000000,57.730000000000000,56.010000000000000,55.270000000000000
689,48.17,57.75,55.670000000000000,55.37
695,48.35,57.79,55.55,55.11000000000000
701,47.910000000000000,57.45,55.57,55.060000000000000
707,48.57,57.74,55.79000000000000,55.24
713,48.5,57.68,55.410000000000000,54.89000000000000
719,48.14,57.65,55.52,55.400000000000000
725,48.230000000000000,57.97,56.220000000000000,55.66
731,48.76,57.97,55.54,54.89000000000000
737,47.5,57.75,55.39000000000000,55.270000000000000
743,49.13,57.93000000000000,55.560000000000000,55.16
749,48.22,58.01,55.24,55.08
755,48.61,58.13,55.66,54.72
761,47.79,57.61000000000000,55.380000000000000,55.03
767,49.07,57.590000000000000,55.42,55.47
773,46.71,57.46,55.74,54.97
779,48.07,58.07,55.770000000000000,54.800000000000000
785,48.370000000000000,57.78,54.97,55.19
791,48.980000000000000,58.02,55.42,54.53
797,48.89,57.550000000000000,55.87,54.98
803,48.83,58.100000000000000,55.45,55.170000000000000
809,48.72,57.69,55.47,54.770000000000000
815,48.93,57.830000000000000,55.44,55.1
821,49.17,58.06,55.79000000000000,55.19
827,49.03,57.590000000000000,55.94,54.880000000000000
833,49.49,58.330000000000000,55.410000000000000,54.83
839,49.55,57.84,55.52,54.99000000000000
845,48.99,58.01,55.35,54.58
851,49.05,57.76,55.46,54.6
857,49.17,57.82000000000000,55.22,54.780000000000000
863,48.230000000000000,57.830000000000000,55.25,55.35
869,48.64,57.50000000000000,55.29000000000000,54.880000000000000
875,48.27,57.940000000000000,55.03,54.87
881,49,57.67,54.89000000000000,55.13
887,49.04,57.63,54.53,54.910000000000000
893,48.950000000000000,58.03,55.670000000000000,54.61
899,48.92,57.87,55.03,54.900000000000000
905,48.9,58.07,54.98,54.71
911,49.27,57.770000000000000,54.84,54.730000000000000
917,48.79,57.700000000000000,54.6,54.66
923,49.27,57.620000000000000,54.790000000000000,54.68000000000000
929,49.27,57.940000000000000,55.16,54.66
935,49.78,57.50000000000000,55.010000000000000,54.02
941,48.620000000000000,57.74,54.93,54.39000000000000
947,49.33,57.67,54.64,54.290000000000000
953,47.72,57.230000000000000,55.07000000000000,54.13
959,49.17,57.34,54.900000000000000,54.52
965,48.94,57.710000000000000,55.16,54.270000000000000
971,49.27,58.3,55.22,54.55
977,47.69,57.620000000000000,55.00000000000000,54.84
983,49.08,57.550000000000000,54.98,54.010000000000000
989,49.480000000000000,57.68,54.82,54.15
995,49.69,57.490000000000000,54.55,54.11
1001,49.16,57.380000000000000,54.18000000000000,54.13
1007,49.68,57.4,54.300000000000000,54.010000000000000
1013,49.96,57.65,55.00000000000000,54.33
1019,50.160000000000000,57.54,54.54,54.63
1025,49.57,58.02,54.400000000000000,54.14
1031,48.71,57.93000000000000,54.18000000000000,53.94
1037,48.65,57.50000000000000,54.49,54.060000000000000
1043,49.5,57.66,54.010000000000000,54.25
1049,49.68,57.66,54.25,54.15
1055,49.520000000000000,57.880000000000000,54.55,53.52
1061,49.04,57.64,54.04,53.82
1067,49.29,58.050000000000000,54.71,53.44
1073,50.18,57.78,54,53.59
1079,48.88,57.700000000000000,54.05,53.7
1085,50.020000000000000,57.34,53.670000000000000,53.840000000000000
1091,50.080000000000000,57.36,53.61,53.900000000000000
1097,49.86,57.720000000000000,53.790000000000000,54.14
1103,50.05,57.710000000000000,54.37,53.65
1109,49.75,58.040000000000000,54.08,54.09
1115,49.41,57.18,53.55,53.580000000000000
1121,50.030000000000000,57.98,53.6,53.83
1127,49.7,57.82000000000000,53.690000000000000,53.770000000000000
1133,49.87,57.64,53.880000000000000,53.65
1139,49.5,57.990000000000000,53.94,53.72
1145,48.64,57.410000000000000,53.86,53.38
1151,49.93,57.52,53.66,53.86
1157,49.91,57.880000000000000,53.93,53.800000000000000
1163,50.520000000000000,57.91,53.770000000000000,53.560000000000000
1169,50.2,58.330000000000000,53.560000000000000,53.97
1175,50.49,57.46,53.5,53.65
1181,48.49,57.67,53.02,53.350000000000000
1187,50.54,57.410000000000000,53.580000000000000,53.81
1193,50.61,57.93000000000000,53.18000000000000,53.76
1199,50.42,,,53.52
